Sharing Reserves through HVDC: Potential Cost Savings in the Nordic Countries

During summer 2018, the Nordic system's kinetic energy dropped below a critical level. As a consequence, Svenska kraftn\"{a}t, the Swedish transmission system operator (TSO), requested the largest production unit to reduce its power output to guarantee system's security. This action resulted in a deviation from the generation dispatch determined by the market and in high costs for the Nordic TSOs. In this regard, this paper presents a tool for comparing mitigation strategies from an economic point of view and evaluates potential economic benefits of utilizing the Emergency Power Control (EPC) functionality of HVDC lines for the provision of fast reserves as a compliment to Frequency Containment Reserves (FCR). Moreover, the analysis is extended to the years 2020 and 2025 using inertia estimations from the Nordic TSOs. The findings of the paper suggest that the frequency of redispatching actions will increase in the future and that the cost of security for Nordic TSOs could be reduced by 70\% if HVDC links are used for frequency support.

==> Plots/Data/DIreduction.dat <==
4000	0
4003	0
4003	0
4006	0
4006	0
4009	0
4009	0
4012	0
4012	0
4015	0
4015	0
4018	0
4018	0
4021	0
4021	0
4024	0
4024	0
4027	0
4027	0
4030	0
4030	0
4033	0
4033	0
4036	0
4036	0
4039	0
4039	0
4042	0
4042	0
4045	0
4045	0
4048	0
4048	0
4051	0
4051	0
4054	0
4054	0
4057	0
4057	0
4060	0
4060	0
4063	0
4063	0
4066	0
4066	0
4069	0
4069	0
4072	0
4072	0
4075	0
4075	0
4078	0
4078	0
4081	0
4081	0
4084	0
4084	0
4087	0
4087	0
4090	0
4090	0
4093	0
4093	0
4096	0
4096	0
4099	0
4099	50
4102	50
4102	50
4105	50
4105	50
4108	50
4108	0
4111	0
4111	0
4114	0
4114	0
4117	0
4117	0
4120	0
4120	0
4123	0
4123	0
4126	0
4126	0
4129	0
4129	0
4132	0
4132	0
4135	0
4135	0
4138	0
4138	0
4141	0
4141	0
4144	0
4144	0
4147	0
4147	0
4150	0
4150	0
4153	0
4153	0
4156	0
4156	0
4159	0
4159	0
4162	0
4162	0
4165	0
4165	0
4168	0
4168	0
4171	0
4171	0
4174	0
4174	0
4177	0
4177	0
4180	0
4180	0
4183	0
4183	0
4186	0
4186	0
4189	0
4189	0
4192	0
4192	0
4195	0
4195	0
4198	0
4198	0
4201	0
4201	0
4204	0
4204	0
4207	0
4207	0
4210	0
4210	0
4213	0
4213	0
4216	0
4216	0
4219	0
4219	100
4222	100
4222	100
4225	100
4225	100
4228	100
4228	100
4231	100
4231	100
4234	100
4234	100
4237	100
4237	100
4240	100
4240	100
4243	100
4243	0
4246	0
4246	0
4249	0
4249	0
4252	0
4252	0
4255	0
4255	0
4258	0
4258	0
4261	0
4261	0
4264	0
4264	0
4267	0
4267	0
4270	0
4270	0
4273	0
4273	0
4276	0
4276	0
4279	0
4279	0
4282	0
4282	0
4285	0
4285	0
4288	0
4288	0
4291	0
4291	0
4294	0
4294	0
4297	0
4297	0
4300	0
4300	0
4303	0
4303	0
4306	0
4306	0
4309	0
4309	0
4312	0
4312	50
4315	50
4315	50
4318	50
4318	50
4321	50
4321	0
4324	0
4324	0
4327	0
4327	0
4330	0
4330	0
4333	0
4333	0
4336	0
4336	0
4339	0
4339	0
4342	0
4342	0
4345	0
4345	0
4348	0
4348	0
4351	0
4351	0
4354	0
4354	0
4357	0
4357	0
4360	0
4360	150
4363	150
4363	150
4366	150
4366	150
4369	150
4369	150
4372	150
4372	150
4375	150
4375	150
4378	150
4378	150
4381	150
4381	150
4384	150
4384	150
4387	150
4387	150
4390	150
4390	150
4393	150
4393	150
4396	150
4396	150
4399	150
4399	150
4402	150
4402	150
4405	150
4405	150
4408	150
4408	150
4411	150
4411	150
4414	150
4414	150
4417	150
4417	150
4420	150
4420	150
4423	150
4423	150
4426	150
4426	150
4429	150
4429	150
4432	150
4432	150
4435	150
4435	150
4438	150
4438	150
4441	150
4441	150
4444	150
4444	0
4447	0
4447	0
4450	0
4450	0
4453	0
4453	0
4456	0
4456	0
4459	0
4459	0
4462	0
4462	0
4465	0
4465	0
4468	0
4468	0
4471	0
4471	0
4474	0
4474	0
4477	0
4477	0
4480	0
4480	0
4483	0
4483	0
4486	0
4486	0
4489	0
4489	0
4492	0
4492	0
4495	0
4495	0
4498	0
4498	0
4501	0
4501	0
4504	0
4504	0
4507	0
4507	0
4510	0
4510	0
4513	0
4513	0
4516	0
4516	0
4519	0
4519	0
4522	0
4522	0
4525	0
4525	0
4528	0
4528	150
4531	150
4531	150
4534	150
4534	150
4537	150
4537	150
4540	150
4540	150
4543	150
4543	150
4546	150
4546	150
4549	150
4549	150
4552	150
4552	150
4555	150
4555	150
4558	150
4558	150
4561	150
4561	150
4564	150
4564	150
4567	150
4567	0
4570	0
4570	0
4573	0
4573	0
4576	0
4576	0
4579	0
4579	0
4582	0
4582	0
4585	0
4585	0
4588	0
4588	0
4591	0
4591	0
4594	0
4594	0
4597	0
4597	0
4600	0
4600	0
4603	0
4603	0
4606	0
4606	0
4609	0
4609	0
4612	0
4612	0
4615	0
4615	0
4618	0
4618	0
4621	0
4621	0
4624	0
4624	0
4627	0
4627	0
4630	0
4630	0
4633	0
4633	0
4636	0
4636	0
4639	0
4639	0
4642	0
4642	0
4645	0
4645	0
4648	0
4648	0
4651	0
4651	0
4654	0
4654	0
4657	0
4657	0
4660	0
4660	0
4663	0
4663	0
4666	0
4666	0
4669	0
4669	0
4672	0
4672	0
4675	0
4675	0
4678	0
4678	0
4681	0
4681	0
4684	0
4684	0
4687	0
4687	0
4690	0
4690	0
4693	0
4693	0
4696	0
4696	0
4699	0
4699	0
4702	0
4702	0
4705	0
4705	0
4708	0
4708	0
4711	0
4711	0
4714	0
4714	0
4717	0
4717	0
4720	0
4720	200
4723	200
4723	200
4726	200
4726	200
4729	200
4729	200
4732	200
4732	200
4735	200
4735	0
4738	0
4738	0
4741	0
4741	0
4744	0
4744	0
4747	0
4747	0
4750	0
4750	0
4753	0
4753	0
4756	0
4756	0
4759	0
4759	0
4762	0
4762	0
4765	0
4765	0
4768	0
4768	0
4771	0
4771	0
4774	0
4774	0
4777	0
4777	0
4780	0
4780	0
4783	0
4783	0
4786	0
4786	0
4789	0
4789	0
4792	0
4792	0
4795	0
4795	0
4798	0
4798	0
4801	0
4801	0
4804	0
4804	0
4807	0
4807	0
4810	0
4810	0
4813	0
4813	0
4816	0
4816	0
4819	0
4819	0
4822	0
4822	0
4825	0
4825	0
4828	0
4828	0
4831	0
4831	0
4834	0
4834	0
4837	0
4837	0
4840	0
4840	0
4843	0
4843	0
4846	0
4846	0
4849	0
4849	0
4852	0
4852	0
4855	0
4855	0
4858	0
4858	0
4861	0
4861	0
4864	0
4864	0
4867	0
4867	0
4870	0
4870	0
4873	0
4873	0
4876	0
4876	0
4879	0
4879	0
4882	0
4882	0
4885	0
4885	0
4888	0
4888	50
4891	50
4891	50
4894	50
4894	50
4897	50
4897	50
4900	50
4900	50
4903	50
4903	50
4906	50
4906	50
4909	50
4909	50
4912	50
4912	50
4915	50
4915	50
4918	50
4918	50
4921	50
4921	50
4924	50
4924	50
4927	50
4927	50
4930	50
4930	50
4933	50
4933	50
4936	50
4936	50
4939	50
4939	50
4942	50
4942	50
4945	50
4945	50
4948	50
4948	0
4951	0
4951	0
4954	0
4954	0
4957	0
4957	0
4960	0
4960	0
4963	0
4963	0
4966	0
4966	0
4969	0
4969	0
4972	0
4972	0
4975	0
4975	0
4978	0
4978	0
4981	0
4981	0
4984	0
4984	100
4987	100
4987	100
4990	100
4990	100
4993	100
4993	0
4996	0
4996	0
4999	0
4999	0
5002	0
5002	0
5005	0
5005	0
5008	0
5008	0
5011	0
5011	0
5014	0
5014	0
5017	0
5017	0
5020	0
5020	0
5023	0
5023	0
5026	0
5026	0
5029	0
5029	0
5032	0
5032	0
5035	0
5035	0
5038	0
5038	0
5041	0
5041	0
5044	0
5044	0
5047	0
5047	0
5050	0
5050	0
5053	0
5053	0
5056	0
5056	100
5059	100
5059	100
5062	100
5062	100
5065	100
5065	100
5068	100
5068	100
5071	100
5071	0
5074	0
5074	0
5077	0
5077	0
5080	0
5080	0
5083	0
5083	0
5086	0
5086	0
5089	0
5089	0
5092	0
5092	0
5095	0
5095	0
5098	0
5098	0
5101	0
5101	0
5104	0
5104	0
5107	0
5107	0
5110	0
5110	0
5113	0
5113	0
5116	0
5116	0
5119	0
5119	0
5122	0
5122	0
5125	0
5125	0
5128	0
5128	0
5131	0
5131	0
5134	0
5134	0
5137	0
5137	0
5140	0
5140	0
5143	0
5143	0
5146	0
5146	0
5149	0
5149	0
5152	0
5152	50
5155	50
5155	50
5158	50
5158	50
5161	50
5161	0
5164	0
5164	0
5167	0
5167	0
5170	0
5170	0
5173	0
5173	0
5176	0
5176	0
5179	0
5179	0
5182	0
5182	0
5185	0
5185	0
5188	0
5188	0
5191	0
5191	0
5194	0
5194	0
5197	0
5197	0
5200	0
5200	100
5203	100
5203	100
5206	100
5206	100
5209	100
5209	100
5212	100
5212	100
5215	100
5215	100
5218	100
5218	100
5221	100
5221	100
5224	100
5224	100
5227	100
5227	100
5230	100
5230	100
5233	100
5233	100
5236	100
5236	0
5239	0
5239	0
5242	0
5242	0
5245	0
5245	0
5248	0
5248	0
5251	0
5251	0
5254	0
5254	0
5257	0
5257	0
5260	0
5260	0
5263	0
5263	0
5266	0
5266	0
5269	0
5269	0
5272	0
5272	0
5275	0
5275	0
5278	0
5278	0
5281	0
5281	0
5284	0
5284	0
5287	0
5287	0
5290	0
5290	0
5293	0
5293	0
5296	0
5296	0
5299	0
5299	0
5302	0
5302	0
5305	0
5305	0
5308	0
5308	0
5311	0
5311	0
5314	0
5314	0
5317	0
5317	0
5320	0
5320	0
5323	0
5323	0
5326	0
5326	0
5329	0
5329	0
5332	0
5332	0
5335	0
5335	0
5338	0
5338	0
5341	0
5341	0
5344	0
5344	0
5347	0
5347	0
5350	0
5350	0
5353	0
5353	0
5356	0
5356	0
5359	0
5359	0
5362	0
5362	0
5365	0
5365	0
5368	0
5368	0
5371	0
5371	0
5374	0
5374	0
5377	0
5377	0
5380	0
5380	150
5383	150
5383	150
5386	150
5386	150
5389	150
5389	150
5392	150
5392	150
5395	150
5395	150
5398	150
5398	150
5401	150
5401	150
5404	150
5404	150
5407	150
5407	0
5410	0
5410	0
5413	0
5413	0
5416	0
5416	0
5419	0
5419	0
5422	0
5422	0
5425	0
5425	0
5428	0
5428	0
5431	0
5431	0
5434	0
5434	0
5437	0
5437	0
5440	0
5440	0
5443	0
5443	0
5446	0
5446	0
5449	0
5449	0
5452	0
5452	0
5455	0
5455	0
5458	0
5458	0
5461	0
5461	0
5464	0
5464	0
5467	0
5467	0
5470	0
5470	0
5473	0
5473	0
5476	0
5476	0
5479	0
5479	0
5482	0
5482	0
5485	0
5485	0
5488	0
5488	0
5491	0
5491	0
5494	0
5494	0
5497	0
5497	0
5500	0
5500	0

==> Plots/Data/HVDCepc.dat <==
4000	0
4003	0
4003	0
4006	0
4006	0
4009	0
4009	0
4012	0
4012	0
4015	0
4015	0
4018	0
4018	0
4021	0
4021	0
4024	0
4024	0
4027	0
4027	0
4030	0
4030	0
4033	0
4033	0
4036	0
4036	0
4039	0
4039	0
4042	0
4042	0
4045	0
4045	0
4048	0
4048	0
4051	0
4051	0
4054	0
4054	0
4057	0
4057	0
4060	0
4060	0
4063	0
4063	0
4066	0
4066	0
4069	0
4069	0
4072	0
4072	0
4075	0
4075	0
4078	0
4078	0
4081	0
4081	0
4084	0
4084	0
4087	0
4087	0
4090	0
4090	0
4093	0
4093	0
4096	0
4096	0
4099	0
4099	0
4102	0
4102	21.4249674902514
4105	21.4249674902514
4105	0
4108	0
4108	0
4111	0
4111	0
4114	0
4114	0
4117	0
4117	0
4120	0
4120	0
4123	0
4123	0
4126	0
4126	0
4129	0
4129	0
4132	0
4132	0
4135	0
4135	0
4138	0
4138	0
4141	0
4141	0
4144	0
4144	0
4147	0
4147	0
4150	0
4150	0
4153	0
4153	0
4156	0
4156	0
4159	0
4159	0
4162	0
4162	0
4165	0
4165	0
4168	0
4168	0
4171	0
4171	0
4174	0
4174	0
4177	0
4177	0
4180	0
4180	0
4183	0
4183	0
4186	0
4186	0
4189	0
4189	0
4192	0
4192	0
4195	0
4195	0
4198	0
4198	0
4201	0
4201	0
4204	0
4204	0
4207	0
4207	0
4210	0
4210	0
4213	0
4213	0
4216	0
4216	0
4219	0
4219	0
4222	0
4222	59.9470741222410
4225	59.9470741222410
4225	43.2493237971435
4228	43.2493237971435
4228	0
4231	0
4231	0.517776332904305
4234	0.517776332904305
4234	12.3010793238016
4237	12.3010793238016
4237	6.52357607282625
4240	6.52357607282625
4240	0
4243	0
4243	0
4246	0
4246	0
4249	0
4249	0
4252	0
4252	0
4255	0
4255	0
4258	0
4258	0
4261	0
4261	0
4264	0
4264	0
4267	0
4267	0
4270	0
4270	0
4273	0
4273	0
4276	0
4276	0
4279	0
4279	0
4282	0
4282	0
4285	0
4285	0
4288	0
4288	0
4291	0
4291	0
4294	0
4294	0
4297	0
4297	0
4300	0
4300	0
4303	0
4303	0
4306	0
4306	0
4309	0
4309	0
4312	0
4312	0
4315	0
4315	14.9195448634634
4318	14.9195448634634
4318	0
4321	0
4321	0
4324	0
4324	0
4327	0
4327	0
4330	0
4330	0
4333	0
4333	0
4336	0
4336	0
4339	0
4339	0
4342	0
4342	0
4345	0
4345	0
4348	0
4348	0
4351	0
4351	0
4354	0
4354	0
4357	0
4357	0
4360	0
4360	0
4363	0
4363	80.2328998699654
4366	80.2328998699654
4366	89.7666189857000
4369	89.7666189857000
4369	0
4372	0
4372	0
4375	0
4375	0
4378	0
4378	0
4381	0
4381	0
4384	0
4384	0
4387	0
4387	0
4390	0
4390	85.9910273081969
4393	85.9910273081969
4393	92.2194668400562
4396	92.2194668400562
4396	0
4399	0
4399	24.4208972691854
4402	24.4208972691854
4402	44.3610793238017
4405	44.3610793238017
4405	0
4408	0
4408	0
4411	0
4411	0
4414	0
4414	0
4417	0
4417	0
4420	0
4420	0
4423	0
4423	0
4426	0
4426	0
4429	0
4429	0
4432	0
4432	0
4435	0
4435	102.133250975297
4438	102.133250975297
4438	72.0436540962332
4441	72.0436540962332
4441	0
4444	0
4444	0
4447	0
4447	0
4450	0
4450	0
4453	0
4453	0
4456	0
4456	0
4459	0
4459	0
4462	0
4462	0
4465	0
4465	0
4468	0
4468	0
4471	0
4471	0
4474	0
4474	0
4477	0
4477	0
4480	0
4480	0
4483	0
4483	0
4486	0
4486	0
4489	0
4489	0
4492	0
4492	0
4495	0
4495	0
4498	0
4498	0
4501	0
4501	0
4504	0
4504	0
4507	0
4507	0
4510	0
4510	0
4513	0
4513	0
4516	0
4516	0
4519	0
4519	0
4522	0
4522	0
4525	0
4525	0
4528	0
4528	0
4531	0
4531	111.323055916779
4534	111.323055916779
4534	120.827399219770
4537	120.827399219770
4537	25.7254486345948
4540	25.7254486345948
4540	0
4543	0
4543	0
4546	0
4546	0
4549	0
4549	0
4552	0
4552	0
4555	0
4555	0
4558	0
4558	68.4405331599523
4561	68.4405331599523
4561	1.75647594278735
4564	1.75647594278735
4564	0
4567	0
4567	0
4570	0
4570	0
4573	0
4573	0
4576	0
4576	0
4579	0
4579	0
4582	0
4582	0
4585	0
4585	0
4588	0
4588	0
4591	0
4591	0
4594	0
4594	0
4597	0
4597	0
4600	0
4600	0
4603	0
4603	0
4606	0
4606	0
4609	0
4609	0
4612	0
4612	0
4615	0
4615	0
4618	0
4618	0
4621	0
4621	0
4624	0
4624	0
4627	0
4627	0
4630	0
4630	0
4633	0
4633	0
4636	0
4636	0
4639	0
4639	0
4642	0
4642	0
4645	0
4645	0
4648	0
4648	0
4651	0
4651	0
4654	0
4654	0
4657	0
4657	0
4660	0
4660	0
4663	0
4663	0
4666	0
4666	0
4669	0
4669	0
4672	0
4672	0
4675	0
4675	0
4678	0
4678	0
4681	0
4681	0
4684	0
4684	0
4687	0
4687	0
4690	0
4690	0
4693	0
4693	0
4696	0
4696	0
4699	0
4699	0
4702	0
4702	0
4705	0
4705	0
4708	0
4708	0
4711	0
4711	0
4714	0
4714	0
4717	0
4717	0
4720	0
4720	0
4723	0
4723	87.9585175552711
4726	87.9585175552711
4726	162.291326397923
4729	162.291326397923
4729	79.0452145643737
4732	79.0452145643737
4732	0
4735	0
4735	0
4738	0
4738	0
4741	0
4741	0
4744	0
4744	0
4747	0
4747	0
4750	0
4750	0
4753	0
4753	0
4756	0
4756	0
4759	0
4759	0
4762	0
4762	0
4765	0
4765	0
4768	0
4768	0
4771	0
4771	0
4774	0
4774	0
4777	0
4777	0
4780	0
4780	0
4783	0
4783	0
4786	0
4786	0
4789	0
4789	0
4792	0
4792	0
4795	0
4795	0
4798	0
4798	0
4801	0
4801	0
4804	0
4804	0
4807	0
4807	0
4810	0
4810	0
4813	0
4813	0
4816	0
4816	0
4819	0
4819	0
4822	0
4822	0
4825	0
4825	0
4828	0
4828	0
4831	0
4831	0
4834	0
4834	0
4837	0
4837	0
4840	0
4840	0
4843	0
4843	0
4846	0
4846	0
4849	0
4849	0
4852	0
4852	0
4855	0
4855	0
4858	0
4858	0
4861	0
4861	0
4864	0
4864	0
4867	0
4867	0
4870	0
4870	0
4873	0
4873	0
4876	0
4876	0
4879	0
4879	0
4882	0
4882	0
4885	0
4885	0
4888	0
4888	0
4891	0
4891	0.573992197664211
4894	0.573992197664211
4894	47.3854356306938
4897	47.3854356306938
4897	13.2000390117082
4900	13.2000390117082
4900	0
4903	0
4903	0
4906	0
4906	0
4909	0
4909	0
4912	0
4912	0
4915	0
4915	39.8519765929823
4918	39.8519765929823
4918	23.7364499349849
4921	23.7364499349849
4921	0
4924	0
4924	0
4927	0
4927	0
4930	0
4930	0
4933	0
4933	0
4936	0
4936	0
4939	0
4939	39.2371521456482
4942	39.2371521456482
4942	37.6376723016949
4945	37.6376723016949
4945	0
4948	0
4948	0
4951	0
4951	0
4954	0
4954	0
4957	0
4957	0
4960	0
4960	0
4963	0
4963	0
4966	0
4966	0
4969	0
4969	0
4972	0
4972	0
4975	0
4975	0
4978	0
4978	0
4981	0
4981	0
4984	0
4984	0
4987	0
4987	78.7576072821892
4990	78.7576072821892
4990	0
4993	0
4993	0
4996	0
4996	0
4999	0
4999	0
5002	0
5002	0
5005	0
5005	0
5008	0
5008	0
5011	0
5011	0
5014	0
5014	0
5017	0
5017	0
5020	0
5020	0
5023	0
5023	0
5026	0
5026	0
5029	0
5029	0
5032	0
5032	0
5035	0
5035	0
5038	0
5038	0
5041	0
5041	0
5044	0
5044	0
5047	0
5047	0
5050	0
5050	0
5053	0
5053	0
5056	0
5056	0
5059	0
5059	53.5137841352453
5062	53.5137841352453
5062	64.4534070221112
5065	64.4534070221112
5065	23.8700910273130
5068	23.8700910273130
5068	0
5071	0
5071	0
5074	0
5074	0
5077	0
5077	0
5080	0
5080	0
5083	0
5083	0
5086	0
5086	0
5089	0
5089	0
5092	0
5092	0
5095	0
5095	0
5098	0
5098	0
5101	0
5101	0
5104	0
5104	0
5107	0
5107	0
5110	0
5110	0
5113	0
5113	0
5116	0
5116	0
5119	0
5119	0
5122	0
5122	0
5125	0
5125	0
5128	0
5128	0
5131	0
5131	0
5134	0
5134	0
5137	0
5137	0
5140	0
5140	0
5143	0
5143	0
5146	0
5146	0
5149	0
5149	0
5152	0
5152	0
5155	0
5155	23.0690117035158
5158	23.0690117035158
5158	0
5161	0
5161	0
5164	0
5164	0
5167	0
5167	0
5170	0
5170	0
5173	0
5173	0
5176	0
5176	0
5179	0
5179	0
5182	0
5182	0
5185	0
5185	0
5188	0
5188	0
5191	0
5191	0
5194	0
5194	0
5197	0
5197	0
5200	0
5200	0
5203	0
5203	20.9110923277030
5206	20.9110923277030
5206	98.2389726918116
5209	98.2389726918116
5209	10.7078933680152
5212	10.7078933680152
5212	0
5215	0
5215	0
5218	0
5218	0
5221	0
5221	0
5224	0
5224	0
5227	0
5227	0
5230	0
5230	71.1541352405766
5233	71.1541352405766
5233	0
5236	0
5236	0
5239	0
5239	0
5242	0
5242	0
5245	0
5245	0
5248	0
5248	0
5251	0
5251	0
5254	0
5254	0
5257	0
5257	0
5260	0
5260	0
5263	0
5263	0
5266	0
5266	0
5269	0
5269	0
5272	0
5272	0
5275	0
5275	0
5278	0
5278	0
5281	0
5281	0
5284	0
5284	0
5287	0
5287	0
5290	0
5290	0
5293	0
5293	0
5296	0
5296	0
5299	0
5299	0
5302	0
5302	0
5305	0
5305	0
5308	0
5308	0
5311	0
5311	0
5314	0
5314	0
5317	0
5317	0
5320	0
5320	0
5323	0
5323	0
5326	0
5326	0
5329	0
5329	0
5332	0
5332	0
5335	0
5335	0
5338	0
5338	0
5341	0
5341	0
5344	0
5344	0
5347	0
5347	0
5350	0
5350	0
5353	0
5353	0
5356	0
5356	0
5359	0
5359	0
5362	0
5362	0
5365	0
5365	0
5368	0
5368	0
5371	0
5371	0
5374	0
5374	0
5377	0
5377	0
5380	0
5380	0
5383	0
5383	92.0496749024751
5386	92.0496749024751
5386	81.0231079323839
5389	81.0231079323839
5389	0
5392	0
5392	0
5395	0
5395	111.049544863463
5398	111.049544863463
5398	127.044343302995
5401	127.044343302995
5401	85.0751235370653
5404	85.0751235370653
5404	0
5407	0
5407	0
5410	0
5410	0
5413	0
5413	0
5416	0
5416	0
5419	0
5419	0
5422	0
5422	0
5425	0
5425	0
5428	0
5428	0
5431	0
5431	0
5434	0
5434	0
5437	0
5437	0
5440	0
5440	0
5443	0
5443	0
5446	0
5446	0
5449	0
5449	0
5452	0
5452	0
5455	0
5455	0
5458	0
5458	0
5461	0
5461	0
5464	0
5464	0
5467	0
5467	0
5470	0
5470	0
5473	0
5473	0
5476	0
5476	0
5479	0
5479	0
5482	0
5482	0
5485	0
5485	0
5488	0
5488	0
5491	0
5491	0
5494	0
5494	0
5497	0
5497	0
5500	0
5500	0
